Bounding experimental quantum error rates relative to fault-tolerant thresholds

Rigorously establishing that the error in an experimental quantum operation is beneath the threshold for fault-tolerant quantum computation currently requires considering the worst-case error, which can be orders of magnitude smaller than the average gate infidelities routinely reported in experiments. We show that an improved bound on the worst-case error can be obtained by also considering the recently-introduced unitarity of the noise where the upper and lower bounds differ by a factor of $\approx 2.45$ for unital qubit channels. We prove that the contribution from the nonunital part of any noise map is at most on the order of the average gate infidelity and so is negligible relative to any coherent contribution. We also show that the "average" error rate when measurements are not restricted to an eigenbasis containing the state of the system exhibits the same scaling as the worst-case error, which, for coherent noise, is the square-root of the infidelity. We also obtain improved bounds for the diamond distance when the noise map is known (or approximately known).

==> sumstochasticnoise.csv <==
numgates,mean,meanj,sem
1,0.0014565569248547116,0.010106010770115274,0.00017635933410014803
11,0.01260960827291447,0.03351925076739844,0.0017129879073810043
21,0.024380751216724183,0.04630334345291914,0.002776775825091789
31,0.03758355673097227,0.05626168575682335,0.0032175706356588744
41,0.05097319239783607,0.06471081791334193,0.004091176627663702
51,0.05561661542104285,0.07216384900864266,0.004631100923206907
61,0.0630295989599232,0.07892285795204869,0.005334243176205504
71,0.07295278163188026,0.08515586133574632,0.005062328554259456
81,0.07040821499439667,0.09094966236126839,0.005493679039875922
91,0.09237397023253223,0.09639445260065845,0.006345960871237483
101,0.08996571025971935,0.10155939991684056,0.006656297443813412
111,0.08944577849428655,0.1064691970971786,0.006812211032251539
121,0.1151093666247789,0.11115867262618796,0.007805122238323224
131,0.09683864645662929,0.11566102676786957,0.006063780983335307
141,0.1042234264870784,0.11998695400019574,0.007875071021478712
151,0.10979160187629444,0.1241805830956576,0.0074422919824110815
161,0.10488446422128295,0.12820897970182143,0.007182926163399749
171,0.10273004822340873,0.1321334940793755,0.007817767505334939
181,0.1282599387366135,0.13594765323856003,0.008474523385236693
191,0.110163625179693,0.13965491819149378,0.008512043716665188
201,0.12210943606888339,0.14326913637395228,0.007540190677090564
211,0.13223466750469318,0.14678766900628826,0.007917256355220547
221,0.13297494130003085,0.15022778532911976,0.008600068141968193
231,0.126922273137401,0.1535854760284562,0.00899865585494413
241,0.10444760171253861,0.1568780366782312,0.007004121332953624
251,0.12674856616504335,0.1601004704151007,0.008945398460112405
261,0.1381594460998317,0.16326909331272746,0.009690953406646234
271,0.11370489405705231,0.16634926255220367,0.00888064213632349
281,0.12331276516341008,0.16938418329308033,0.00845222968794279
291,0.13053908419154792,0.1723914348452627,0.009779322556581281
301,0.12322299258346153,0.17531830086130448,0.008183710835606142
311,0.13153935634743766,0.17821600391168668,0.009827844177991797
321,0.14071128172575842,0.1810584327799143,0.009844459988811012
331,0.13907765427347354,0.18383776494486387,0.009827720540463184
341,0.13241861327205373,0.18660987358978398,0.009075393324250832
351,0.1242040636691927,0.18931866349376708,0.008725432134834397
361,0.1326637260470569,0.19199575446179018,0.008769573661943123
371,0.13792768343385517,0.19463644593476168,0.009773643966642105
381,0.1389856790586377,0.19724099780397342,0.009362027477839692
391,0.13750397774878081,0.1998146811552971,0.010079968949072808
401,0.13062661390611613,0.2023511321326429,0.009278536916790111
411,0.1301985923968553,0.20486661431125572,0.009815990550131454
421,0.1300341214909225,0.20734366846077193,0.009226511146107716
431,0.14272565780287957,0.20978324259780784,0.008595852111823229
441,0.13094423648856515,0.2122000709019022,0.009927832162144117
451,0.138200106151284,0.21458844394572754,0.00886086986341765
461,0.1398340536730899,0.216965041809941,0.009583673755550512
471,0.12646471895571249,0.21929989837053232,0.008431155135995407
481,0.1382426879035844,0.2216296855560133,0.009083905289217323
491,0.1329394076209244,0.22392105858226086,0.009536079057927352

==> sumunitarynoise.csv <==
numgates,mean,meanj,sem
1,0.0053383576272450365,0.04242004319653426,0.0004121767907167551
11,0.019012484988819814,0.14069136687357228,0.0016588611943939365
21,0.02772003367220659,0.19439305893141456,0.002168837349037344
31,0.04002322411678119,0.23618480477937356,0.002761443020277633
41,0.045300859092872806,0.27162080674467753,0.003925303144079898
51,0.04814913703529219,0.30293970242374596,0.004202543310726909
61,0.05730885428795039,0.33131112862767836,0.004814110838141301
71,0.06174468681401566,0.3574376373586082,0.004165251779371463
81,0.06027352636240625,0.38178038876880926,0.0043384073968865434
91,0.05939117045021733,0.40466142130974236,0.004564937408701197
101,0.07730815909702157,0.42631615796774514,0.005474814809603117
111,0.0802164265557284,0.4469228872997419,0.0056875479339238335
121,0.07762481433206682,0.4666204751618768,0.006897193385417927
131,0.07191385485914,0.48551958610158397,0.005761511803765775
141,0.08429116215403507,0.5037101042625735,0.00561811791024508
151,0.07780491937132285,0.5212662177660969,0.006401924471279317
161,0.0903945445181363,0.5382500073684432,0.006194561536297054
171,0.09278559774132082,0.5547140444229689,0.007147923693825451
181,0.09049652545529799,0.5707033132267998,0.006987567862933388
191,0.09686445814188463,0.5862566608372165,0.006813533914357745
201,0.10530945638354634,0.601407909013476,0.008629647779764408
211,0.0936585800332232,0.6161867198113896,0.007394533476759491
221,0.11705925681468476,0.6306192784238999,0.008639643397957543
231,0.11148221906918648,0.6447288383249498,0.00843570510144724
241,0.10948341249664781,0.6585361612058946,0.008799589371597463
251,0.12080733715979029,0.6720598755049698,0.007861176987545591
261,0.10412755756804266,0.685316771217306,0.008241181008615752
271,0.10159600247673409,0.6983220443031065,0.008361113837283073
281,0.12859973187359355,0.7110895008419341,0.009153730619615011
291,0.11282461310345254,0.7236317287512947,0.008001808271826973
301,0.12603641796760862,0.735960243154169,0.00966078540854009
311,0.1160438020788228,0.7480856101754028,0.00940271929952511
321,0.1125712957635709,0.7600175529548399,0.007711167649631034
331,0.11616670754116079,0.7717650429032267,0.009755450442544363
341,0.10871466436987218,0.7833363786365202,0.008576879593484094
351,0.12532997364811269,0.7947392545629895,0.009252174910343379
361,0.12436026241435727,0.8059808207341501,0.010367135329148236
371,0.11159964572480935,0.8170677352822424,0.00845951758277615
381,0.1406255906611373,0.828006210536619,0.010412498248566774
391,0.11070879000635571,0.8388020537261274,0.008890448310315614
401,0.13684330090744085,0.8494607030246474,0.009996988977870177
411,0.13425023028745373,0.8599872595748653,0.011025925314561646
421,0.13978988765946906,0.8703865160255204,0.011025363244191037
431,0.13191247863106845,0.880662982035129,0.009010313872802982
441,0.12516200287583512,0.8908209071272206,0.009792879864199928
451,0.1254476338907032,0.900864301225728,0.00906348688582933
461,0.13385856838628954,0.9107969531519535,0.011788453763297041
471,0.14972829356160008,0.9206224473250881,0.009901819206568598
481,0.12088613312905527,0.9303441788751051,0.009290104725827421
491,0.13445735475276102,0.9399653673485812,0.0102265263689083

==> worstsumstochasticnoise.csv <==
numgates,mean,meanj,sem
1,0.0004949747468306421,0.0014142135623731746,0.00003256694736395035
11,0.004004445991547515,0.01555634918610492,0.0003866729486574664
21,0.008151352013069314,0.029698484809836667,0.0007261801540926452
31,0.009361104985350881,0.043840620433568414,0.0010613953823272121
41,0.011980363062968416,0.05798275605730016,0.001386294761772584
51,0.01647208227347705,0.07212489168103191,0.001723105856934841
61,0.01950931773013713,0.08626702730476365,0.002040823927872838
71,0.02295481794686697,0.1004091629284954,0.0023536577066806974
81,0.027521410741696988,0.11455129855222715,0.002657492463418798
91,0.02767572276847469,0.12869343417595888,0.002953727184979392
101,0.029126310978165613,0.14283556979969064,0.003236256775351113
111,0.03099799464512625,0.15697770542342238,0.003514662898154321
121,0.036509456689402205,0.17111984104715414,0.003819168555047392
131,0.048121300016019865,0.18526197667088587,0.004031676495100968
141,0.04260680556506184,0.19940411229461763,0.0043686617993387205
151,0.03873951725882502,0.21354624791834936,0.004575367246261418
161,0.05552739803285087,0.22768838354208112,0.004847150740125709
171,0.049196815787341926,0.24183051916581286,0.005146363405567024
181,0.06018298500632078,0.2559726547895446,0.005361526438261141
191,0.057297088273631044,0.27011479041327635,0.005644531580314181
201,0.06207792942350878,0.2842569260370081,0.005875307746091673
211,0.053598310830587075,0.2983990616607398,0.0060771671405402475
221,0.07458050312592347,0.3125411972844716,0.0062484692089674635
231,0.07592772961260433,0.32668333290820334,0.0064937186005536345
241,0.07307435846201668,0.34082546853193507,0.006778435219164833
251,0.06563475900307267,0.3549676041556668,0.007004954254266989
261,0.07626075898082195,0.3691097397793986,0.007217628424848382
271,0.0769828741032069,0.3832518754031303,0.007433536371434177
281,0.07605869080324934,0.39739401102686206,0.007644186043635788
291,0.08429941944430927,0.4115361466505938,0.007819680743601294
301,0.08161201161162954,0.4256782822743256,0.008039877605557216
311,0.07701396439697432,0.4398204178980573,0.008219414617113022
321,0.07207634764342993,0.45396255352178905,0.008340236657320763
331,0.09421764133708349,0.4681046891455208,0.008565240121551373
341,0.090956914774017,0.4822468247692525,0.008782882453825143
351,0.09279810025185815,0.4963889603929843,0.008960668998891492
361,0.08914493830645881,0.510531096016716,0.009140419738558567
371,0.08895850373728457,0.5246732316404478,0.009305740237873965
381,0.09244563458021325,0.5388153672641796,0.009478854538612958
391,0.0863697666255464,0.5529575028879112,0.009596640736169419
401,0.11513041059919471,0.567099638511643,0.00964580279688105
411,0.10112089650209867,0.5812417741353748,0.009961764392108488
421,0.09060930394805068,0.5953839097591065,0.010067700438669712
431,0.08787942083261804,0.6095260453828383,0.010168872189226569
441,0.10573712131403823,0.62366818100657,0.010416524442189585
451,0.10721527129451631,0.6378103166303017,0.01056214203806816
461,0.10866412292832017,0.6519524522540335,0.010704873353892424
471,0.10576722725290674,0.6660945878777652,0.010844775598493082
481,0.11584785988459448,0.680236723501497,0.010964312677128513
491,0.0973527069819066,0.6943788591252288,0.011038196218217822

==> worstsumunitarynoise.csv <==
numgates,mean,meanj,sem
1,0.00048035145820086723,0.0014142133266708465,0.00003311784345424339
11,0.003965693491401207,0.015556346593379311,0.0003907222304804167
21,0.007877138517332452,0.029698479860087775,0.0007458722649899745
31,0.01400642611495745,0.04384061312679624,0.0010571845760881608
41,0.01508238723725847,0.05798274639350471,0.0014589080434865797
51,0.016255103457827144,0.07212487966021318,0.0018103478861938626
61,0.019424329412844894,0.08626701292692164,0.0021220467690964266
71,0.025269277837767713,0.1004091461936301,0.002502185565131489
81,0.03060857761358766,0.11455127946033856,0.002859673685270099
91,0.025480039160128712,0.12869341272704704,0.00315820873482963
101,0.04348484370726343,0.1428355459937555,0.003539678812212495
111,0.03995918828526188,0.15697767926046396,0.0039087269129475175
121,0.041539434404952974,0.17111981252717243,0.004236964543936721
131,0.04913794569631093,0.1852619457938809,0.0047329292932719175
141,0.053128358735962236,0.19940407906058935,0.005034997503654277
151,0.04448615585928138,0.2135462123272978,0.005356213811571122
161,0.05630695286269761,0.22768834559400628,0.00580430274489041
171,0.05707643523484302,0.24183047886071476,0.00602518647408841
181,0.06408586883843673,0.2559726121274232,0.006523930275378339
191,0.062199236182267546,0.27011474539413166,0.0068664889487592695
201,0.06196718293647353,0.28425687866084015,0.007142528040839
211,0.06630462082057555,0.29839901192754864,0.007108797629297637
221,0.08506288976850306,0.3125411451942571,0.008266864983740178
231,0.0936276690177645,0.32668327846096556,0.008490162486696684
241,0.0799588944490998,0.340825411727674,0.008375298379282423
251,0.08933623404725827,0.3549675449943825,0.009186627328769353
261,0.09096856953686686,0.3691096782610909,0.00972750655553499
271,0.07984136066736522,0.3832518115277994,0.00933585477127223
281,0.09771610695019181,0.39739394479450785,0.010384971994239205
291,0.09291131655558588,0.41153607806121634,0.009848639524037021
301,0.11170743752904805,0.42567821132792477,0.01148307350100572
311,0.10447244690264983,0.43982034459463326,0.011165128637971962
321,0.11714819071255786,0.45396247786134175,0.011700915079298827
331,0.09548976636644615,0.4681046111280502,0.011558421046479627
341,0.10107843033672217,0.4822467443947587,0.012431782933314105
351,0.13331671666410336,0.4963888776614671,0.013753846003436722
361,0.11775915273528188,0.5105310109281755,0.013912065538408623
371,0.08229294576662056,0.5246731441948841,0.012354506102307754
381,0.09811140452865923,0.5388152774615925,0.013011846013084614
391,0.11021523630403018,0.552957410728301,0.014430638550172509
401,0.12705790833165964,0.5670995439950095,0.014889309547648989
411,0.11674244430287402,0.5812416772617179,0.01429021834371099
421,0.140964513047477,0.5953838105284264,0.015894421570408594
431,0.10473500422745274,0.6095259437951348,0.014102600381028604
441,0.11031441631667972,0.6236680770618434,0.016039336251286413
451,0.14155446687141898,0.6378102103285518,0.01677731401426331
461,0.1478726868756656,0.6519523435952602,0.017684039745402527
471,0.16022707444727746,0.6660944768619687,0.0183277415008506
481,0.1538443790892118,0.6802366101286772,0.018461934372266738
491,0.1301836851976397,0.6943787433953856,0.018778747958929976
